A comparative study of disc-planet interaction

We perform numerical simulations of a disc-planet system using various grid-based and smoothed particle hydrodynamics (SPH) codes. The tests are run for a simple setup where Jupiter and Neptune mass planets on a circular orbit open a gap in a protoplanetary disc during a few hundred orbital periods. We compare the surface density contours, potential vorticity and smoothed radial profiles at several times. The disc mass and gravitational torque time evolution are analyzed with high temporal resolution. There is overall consistency between the codes. The density profiles agree within about 5% for the Eulerian simulations while the SPH results predict the correct shape of the gap although have less resolution in the low density regions and weaker planetary wakes. The disc masses after 200 orbital periods agree within 10%. The spread is larger in the tidal torques acting on the planet which agree within a factor 2 at the end of the simulation. In the Neptune case the dispersion in the torques is greater than for Jupiter, possibly owing to the contribution from the not completely cleared region close to the planet.

==> README.txt <==
These commands create the PDF output

   latex paper.tex
   latex paper.tex
   dvipdf paper.dvi


==> figs/figures.txt <==
  Figure 1  key.ps
  Figure 2  jup1.dens.100.ps
            jup.bar.dens.ps
* Figure 3  jup1.vort.100.ps
            jup.bar.vort.ps
  Figure 4  jup1.2pi.ps
  Figure 5  jup1.slice.pi.ps
  Figure 6  jup1.100.phi.ps
  Figure 7  jup1.dmdt.200.ps
  Figure 8  dTdr.jup1.100.ps
  Figure 9  torq.jup1.inner.200.ps   pds.jup1.inner.ps
            torq.jup1.outer.200.ps   pds.jup1.outer.ps
            torq.jup1.total.200.ps   pds.jup1.total.ps
* Figure 10 jup2.dens.100.ps
            jup.bar.dens.ps
* Figure 11 jup2.vort.100.ps
            jup.bar.vort.ps
* Figure 12 jup2.2pi.ps
* Figure 13 jup2.slice.pi.ps
* Figure 14 jup2.100.phi.ps
* Figure 15 jup2.dmdt.200.ps
* Figure 16 dTdr.jup2.100.ps
* Figure 17 torq.jup2.inner.200.ps   pds.jup2.inner.ps
*           torq.jup2.outer.200.ps   pds.jup2.outer.ps
*           torq.jup2.total.200.ps   pds.jup2.total.ps
  Figure 18 nep1.dens.100.ps
            nep.bar.dens.ps
* Figure 19 nep1.vort.100.ps
            nep.bar.vort.ps
  Figure 20 nep1.2pi.ps
  Figure 21 nep1.slice.pi.ps
  Figure 22 nep1.100.phi.ps
  Figure 23 nep1.dmdt.200.ps
  Figure 24 dTdr.nep1.100.ps
  Figure 25 torq.nep1.inner.200.ps   pds.nep1.inner.ps
            torq.nep1.outer.200.ps   pds.nep1.outer.ps
            torq.nep1.total.200.ps   pds.nep1.total.ps
* Figure 26 nep2.dens.100.ps
            nep.bar.dens.ps
* Figure 27 nep2.vort.100.ps
            nep.bar.vort.ps
* Figure 28 nep2.2pi.ps
* Figure 29 nep2.slice.pi.ps
* Figure 30 nep2.100.phi.ps
* Figure 31 nep2.dmdt.200.ps
* Figure 32 dTdr.nep2.100.ps
* Figure 33 torq.nep2.inner.200.ps   pds.nep2.inner.ps
*           torq.nep2.outer.200.ps   pds.nep2.outer.ps
*           torq.nep2.total.200.ps   pds.nep2.total.ps

